Lanthanide molecular nanomagnets as probabilistic bits

Over the decades, the spin dynamics of a large set of lanthanide complexes have been explored. Lanthanide-based molecular nanomagnets are bistable spin systems, generally conceptualized as classical bits, but many lanthanide complexes have also been presented as candidate quantum bits (qubits). Here we offer a third alternative and model them as probabilistic bits (p-bits), where their stochastic behavior constitutes a computational resource instead of a limitation. We present a modelling tool for molecular spin p-bits, we demonstrate its capability to simulate bulk magnetic relaxation data and ac experiments and to simulate a minimal p-bit network under realistic conditions. Finally, we go back to a recent systematic data gathering and screen the best lanthanide complexes for p-bit behavior, lay out the performance of the different lanthanide ions and chemical families and offer some chemical design considerations.

==> README.txt <==
This is the README file for the LaTeX Article Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-articletemplate.tex (the template with example text)

 - rsc-articletemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header and footer images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as rsc-articletemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).



==> tableSI/fitting_params_d01.csv <==
#;sin-amplitude;period;cos-amplitude2;d;e
0;-19.896387;6487.162323;-1.77822;0.005847;12984.07516
1;-23.309956;7516.818724;-8.787406;0.006394;14540.85922
2;-25.573335;8231.100983;-11.605382;0.005585;16309.89361
3;-18.956499;8988.427791;-4.928582;0.005612;18241.53528
4;-25.653074;10345.79394;-3.533016;0.005685;20484.04766
5;-30.308478;11293.14425;-0.89818;0.003868;22933.69062
6;-37.444145;13078.14692;-11.748735;0.003425;25750.29671
7;-45.259215;14383.38404;-11.2291;0.003626;28796.60606
8;-38.164149;16431.03326;-15.19359;0.00336;32278.94584
9;-44.10383;18282.26868;-13.889354;0.004192;36082.44124
10;-50.441925;18771.71685;-8.727582;0.004056;37536.01524
11;-58.231689;23242.12989;-5.85609;0.002848;46924.41109
12;-76.155802;29038.28031;-10.744647;0.002098;58565.76621
13;-107.415689;36571.29398;-19.92229;0.001617;73261.20897
14;-107.797162;46282.24447;-52.462447;0.00138;91891.55385
15;-140.023185;57638.18739;-67.233579;0.000931;114867.7767
16;-166.664581;71230.74706;-61.577908;0.000758;142703.6324
17;-199.970859;89423.18421;-92.33655;0.000342;178896.0482
18;-206.698218;111662.7085;-148.536327;0.000133;222572.6632
19;-216.032003;139561.6791;-204.271131;0.000143;277903.8894
20;-217.933667;174963.9572;-234.450977;0.000138;352571.9222
21;-236.672029;216919.6401;-267.218318;0.000054;403858.9464
22;-188.41239;271319.5115;-297.766275;0.000036;496764.0027
23;-181.560335;340216.2559;-342.245422;0.000007;564787.4085
24;-156.985048;424807.3726;-370.024476;-0.000001;2023761.656
25;-144.65882;530970.7704;-362.460893;-0.000018;1143113.715
26;-82.356372;667132.4391;-399.641391;-0.000004;1178893.722
27;-83.378531;832445.3137;-406.791972;-0.000004;1697558.187
28;-62.249329;1042485.668;-409.03104;0.000002;2365240.524
29;-37.327811;1301276.526;-413.907876;0;2847170.478
30;-27.079777;1628815.59;-403.887496;0.000002;3563879.388
31;-33.067201;2031163.326;-402.6284;0.000003;3945510.252
32;-23.143392;2540405.53;-409.855625;0.000002;5021525.883

